Small-scale double quasars discovered in the DECam Legacy Survey

Dual quasars are precursors of binary supermassive black holes, which are important objects for gravitational wave study, galaxy evolution, and cosmology. I report four double quasars, one of which is newly discovered, with separations of 1$-$2 arcsec selected from the DECam Legacy Survey. The Gemini optical spectra confirm that both sources are quasars at the same redshifts. J0118$-$0104 and J0932+0722 are classified as dual quasars, whereas J0037+2058 could be either a dual quasar or a lensed quasar. I estimate the physical properties such as black hole masses and Eddington ratios for the four double quasars. The newly discovered system supplements the incomplete sample of dual quasars at $\sim$10 kpc at $z>0.5$. The results demonstrate that new high-quality imaging surveys with existing spectroscopic data could reveal additional small-scale double quasars. Combined with the dual quasars from the literature, I find a power-law index of 1.45$\pm$0.48 for the distribution of dual quasars as a function of separation between 5$-$20 kpc, steeper than that expected from dynamical friction, though it is likely due to the incomplete sample at $<$15 kpc. I also discuss the implications for future searches with new imaging surveys such as the Dark Energy Survey and the Legacy Survey of Space and Time.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
